What Makes an Educational Robot Game Fun? Framework Analysis of Children's Design Ideas

Fun acts as a catalyst for learning by enhancing motivation, active engagement and knowledge retention. As social robots gain traction as educational tools, understanding how their unique affordances can be leveraged to cultivate fun becomes crucial. This research investigates the concept of fun in educational games involving social robots to support the design of REMind:a robot-mediated role-play game aimed at encouraging bystander intervention against peer bullying among children. To incorporate fun elements into design of REMind, we conducted a user-centered Research through Design (RtD) study with focus groups of children to gain a deeper understanding of their perceptions of fun. We analyzed children's ideas by using Framework Analysis and leveraging LeBlanc's Taxonomy of Game Pleasures and identified 28 elements of fun that can be incorporated into robot-mediated games. We present our observations, discuss their impact on REMind's design, and offer recommendations for designing fun educational games using social robots.

==> readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package
for Springer's Lecture Notes in Computer Science (LNCS) and
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

